Stability of traveling, pre-tensioned, heavy cables

We study the dynamics of an inclined tensioned, heavy cable traveling with a constant speed in the vertical plane. The cable is modeled as a beam resisting bending and shear. The governing equation for the transverse in-plane vibrations of the cable are derived through the Newton-Euler method. The cable dynamics is also studied in the limit of zero bending stiffness. In all cases, application of en- ergy balance reveals that the total energy of the system fluctuates even though the oscillations are small and bounded in time, indicating that the system is nonconser- vative. A comprehensive stability analysis is carried out in the parameter space of inclination, traveling speed, pre-tension, bending rigidity and the slenderness of the cable. Effect of damping is also considered. We conclude that, while pre-tension, rigidity and slenderness enhance the stability of the traveling cable, the angle of inclination affects the stability adversely. These results may act as guidelines for safer design and operation.

==> CriticalV_0.txt <==
N,Sine,FEM
1,10.24,10.33
3,10.23,10.23
5,10.23,10.23
7,10.23,10.23
9,10.23,10.23
11,10.23,10.23
13,10.23,10.23


==> CriticalV_90.txt <==
N,Sine,FEM
1,10.48,10.58
3,10.48,10.48
5,10.48,10.48
7,10.48,10.48
9,10.48,10.48
11,10.48,10.48
13,10.48,10.48


==> Vc_phi_cl.txt <==
phi_pi16,100,1000,7000,10000,15000
0,2.87597884,2.87103995,2.8709911,2.87099051,2.87099023
1,2.87588307,2.87103899,2.87099107,2.8709905,2.87099023
2,2.87559944,2.87103615,2.870991,2.87099047,2.87099022
3,2.87513878,2.87103153,2.8709909,2.87099043,2.87099019
4,2.87451869,2.87102532,2.8709908,2.87099036,2.87099017
5,2.8737629,2.87101775,2.8709906,2.87099029,2.87099013
6,2.87290035,2.87100912,2.8709904,2.8709902,2.8709901
7,2.87196408,2.87099975,2.8709903,2.87099011,2.87099005
8,2.87099001,2.87099001,2.87099001,2.87099001,2.87099001

==> Vc_phi_cl_EB.txt <==
phi_pi16,100,1000,7000,10000,15000
0,3.14705184,3.1416473,3.14159377,3.14159321,3.1415929
1,3.14694705,3.14164625,3.14159375,3.14159319,3.1415929
2,3.14663667,3.14164314,3.14159369,3.14159316,3.14159288
3,3.14613256,3.14163809,3.14159359,3.14159311,3.14159286
4,3.145454,3.1416313,3.14159345,3.14159304,3.14159283
5,3.14462695,3.14162302,3.14159328,3.14159296,3.14159279
6,3.14368307,3.14161375,3.14159309,3.14159287,3.14159275
7,3.14265854,3.14160332,3.14159288,3.14159277,3.14159271
8,3.14159266,3.14159266,3.14159266,3.14159266,3.14159266

==> Vc_phi_lam_EB.txt <==
phi_pi16,0.00125,0.0025,0.01,0.02,0.125,0.5
0,3.1416105,3.14160158,3.14159489,3.14159377,3.14159284,3.1415927
1,3.14161016,3.14160141,3.14159485,3.14159375,3.14159283,3.1415927
2,3.14160914,3.1416009,3.14159472,3.14159369,3.14159282,3.1415927
3,3.14160749,3.14160008,3.14159451,3.14159359,3.14159281,3.1415927
4,3.14160528,3.14159897,3.14159424,3.14159345,3.14159278,3.14159269
5,3.14160257,3.14159762,3.1415939,3.14159328,3.14159276,3.14159268
6,3.14159949,3.14159607,3.14159351,3.14159309,3.14159273,3.14159268
7,3.14159614,3.1415944,3.14159309,3.14159288,3.14159269,3.14159267
8,3.14159266,3.14159266,3.14159266,3.14159266,3.14159266,3.14159266

==> Vc_phi_lam_EB_T.txt <==
phi_pi16,0,1,2,3,4,5,6,7,8
0.00125,3.1416105,3.14161016,3.14160914,3.14160749,3.14160528,3.14160257,3.14159949,3.14159614,3.14159266
0.0025,3.14160158,3.14160141,3.1416009,3.14160008,3.14159897,3.14159762,3.14159607,3.1415944,3.14159266
0.01,3.14159489,3.14159485,3.14159472,3.14159451,3.14159424,3.1415939,3.14159351,3.14159309,3.14159266
0.02,3.14159377,3.14159375,3.14159369,3.14159359,3.14159345,3.14159328,3.14159309,3.14159288,3.14159266
0.125,3.14159284,3.14159283,3.14159282,3.14159281,3.14159278,3.14159276,3.14159273,3.14159269,3.14159266
0.5,3.1415927,3.1415927,3.1415927,3.1415927,3.14159269,3.14159268,3.14159268,3.14159267,3.14159266

==> Vc_phi_lam_T.txt <==
phi_pi16,0,1,2,3,4,5,6,7,8
0.00125,3.122409,3.1224087,3.122408,3.122406,3.122404,3.122402,3.122399,3.122395,3.122392
0.0025,3.1035465,3.1035463,3.1035458,3.103545,3.1035439,3.1035426,3.103541,3.135394,3.1035377
0.005,3.0668372,3.0668371,3.0668369,3.0668365,3.0668359,3.0668353,3.0668345,3.0668337,3.0668328
0.01,2.9971702,2.99717017,2.9971701,2.9971699,2.9971696,2.9971693,2.9971689,2.9971685,2.9971681
0.02,2.8709911,2.87099107,2.870991,2.8709909,2.8709908,2.8709906,2.8709904,2.8709903,2.8709901
0.03125,2.7464743,2.74647428,2.74647426,2.7464742,2.7464741,2.746474,2.7464739,2.7464738,2.7464737
0.05556,2.52476394,2.52476394,2.52476394,2.52476394,2.5247639,2.5247638,2.5247638,2.5247637,2.5247636
0.125,2.1020228,2.102022795,2.10202279,2.10202278,2.10202277,2.10202275,2.10202273,2.10202271,2.10202268
0.5,1.28957545,1.28957545,1.28957545,1.28957544,1.28957544,1.28957544,1.28957544,1.28957543,1.28957543

==> Vc_phi_mu_T.txt <==
phi_pi16,0,1,2,3,4,5,6,7,8
0,2.16757,2.1911,2.2592,2.36511,2.49966,2.65307,2.81621,2.98121,3.14159
0.5,2.22449,2.247424,2.31386,2.417379,2.549173,2.69977,2.86025,3.022849,3.18113
1,2.38713,2.408509,2.470617,2.567825,2.692263,2.83527,2.988483,3.144458,3.29691
2,2.9493,2.966634,3.017275,3.097374,3.201294,3.322463,3.454132,3.589932,3.72419
3,3.70113,3.714958,3.755523,3.820173,3.904905,4.004842,4.114733,4.229375,4.34392
4,4.54955,4.560802,4.593904,4.646905,4.716809,4.799871,4.891935,4.988749,5.08622
5,5.44962,5.459022,5.486707,5.53116,5.590017,5.660279,5.738557,5.821306,5.90505906
10,10.2322,10.237232,10.252022,10.275881,10.307681,10.345954,10.388986,10.434923,10.4818703
15,15.155803,15.159186,15.169178,15.185313,15.20685,15.232819,15.262079,15.293385,15.3254561
20,20.117116,20.119665,20.127195,20.139358,20.155602,20.175202,20.197303,20.22097,20.2452366

==> Vc_phi_rho.txt <==
phi_pi16,1,1.5,2,4,10,1000
0,0.254,0.614,0.73,0.876,0.9521,0.9996
1,0.287,0.624,0.736,0.878,0.9531,0.9996
2,0.369,0.651,0.754,0.886,0.9558,0.9996
3,0.472,0.694,0.782,0.898,0.9604,0.9997
4,0.582,0.748,0.819,0.914,0.9664,0.9998
5,0.693,0.809,0.861,0.933,0.9737,0.9999
6,0.802,0.873,0.907,0.955,0.982,1
7,0.905,0.938,0.954,0.977,0.9909,1
8,1,1,1,1,1,1


==> Vc_phi_rho_T.txt <==
phi_pi16,0,1,2,3,4,5,6,7,8
1,0.254,0.287,0.369,0.472,0.582,0.693,0.802,0.905,1
1.5,0.614,0.624,0.651,0.694,0.748,0.809,0.873,0.938,1
2,0.73,0.736,0.754,0.782,0.819,0.861,0.907,0.954,1
4,0.876,0.878,0.886,0.898,0.914,0.933,0.955,0.977,1
10,0.9521,0.9531,0.9558,0.9604,0.9664,0.9737,0.982,0.9909,1
1000,0.9996,0.9996,0.9996,0.9997,0.9998,0.9999,1,1,1

==> betaV5_0.txt <==
N,Sine,FEM
2,25.68,25.78
3,25.62,25.64
5,25.59,25.59
7,25.59,25.59
9,25.59,25.59
11,25.59,25.59
13,25.59,25.59


==> betaV5_90.txt <==
N,Sine,FEM
2,26.57,26.66
3,26.51,26.52
5,26.48,26.48
7,26.47,26.48
9,26.47,26.47
11,26.47,26.47
13,26.47,26.47


==> timeseriesH.txt <==
t3p26,e3p26,er3p26,y3p26,T3p26,Y3p26,t3p27,e3p27,er3p27,y3p27,t3p29,e3p29,er3p29,y3p29
0,-514.6835,0.0161,0.01,0,0.01,0,-514.5622,0.0163,0.01,0,-514.5556,0.0163,0.01
3.8717,-514.6853,0.0124,0.0058,0.2724,0.0093,3.8629,-514.562,0.0177,0.0104,0.8964,-514.5554,0.0189,0.0104
7.1983,-514.6841,0.0065,-0.0088,0.5068,0.0077,7.177,-514.5615,0.021,0.0112,1.6423,-514.5548,0.0239,0.0115
10.4006,-514.686,0.0034,-0.0019,0.7245,0.0054,10.3763,-514.5606,0.0268,0.0126,2.3465,-514.5537,0.0321,0.0131
13.5188,-514.6837,0.019,0.0097,0.9322,0.0028,13.492,-514.5592,0.0359,0.0146,3.0261,-514.552,0.045,0.0153
16.5862,-514.685,-0.0004,-0.0066,1.1355,0.0001,16.5577,-514.557,0.0499,0.0172,3.6887,-514.5494,0.0647,0.0182
19.6205,-514.6859,0.0063,-0.0031,1.333,-0.0026,19.5908,-514.5536,0.0711,0.0205,4.3387,-514.5454,0.0943,0.0219
22.6315,-514.6837,0.0183,0.0097,1.5277,-0.0051,22.6014,-514.5486,0.1032,0.0246,4.9786,-514.5394,0.1392,0.0265
25.6252,-514.6847,0.0015,-0.0074,1.7188,-0.0071,25.5949,-514.541,0.1513,0.0298,5.6102,-514.5304,0.2063,0.0322
28.6058,-514.6861,0.0022,-0.0013,1.907,-0.0087,28.5755,-514.5297,0.2236,0.0362,6.235,-514.5169,0.3065,0.0392
31.576,-514.6841,0.0191,0.0088,2.0936,-0.0097,31.546,-514.5126,0.332,0.0441,6.8528,-514.497,0.4554,0.0478
34.5399,-514.684,0.0075,-0.009,2.2776,-0.01,34.5093,-514.4871,0.4944,0.0539,7.4637,-514.4674,0.6757,0.0582
37.4977,-514.686,-0.0022,0.0019,2.4604,-0.0097,37.4677,-514.4487,0.738,0.0658,8.0733,-514.4234,1.0036,0.0709
40.45,-514.685,0.015,0.0067,2.641,-0.0088,40.4206,-514.3914,1.1028,0.0804,8.6829,-514.3578,1.4929,0.0864
43.3984,-514.6835,0.0152,-0.01,2.8202,-0.0074,43.3694,-514.3055,1.649,0.0984,9.2927,-514.2599,2.2221,0.1054
46.3437,-514.6854,-0.0021,0.0054,2.9981,-0.0055,46.3153,-514.1768,2.4667,0.1203,9.8999,-514.1147,3.3055,0.1285
49.2868,-514.6859,0.0065,0.0033,3.1741,-0.0033,49.2587,-513.9843,3.6906,0.1471,10.5002,-513.9014,4.8951,0.1564
,,,,3.3504,-0.001,,,,,,,,
,,,,3.5254,0.0014,,,,,,,,
,,,,3.6985,0.0037,,,,,,,,
,,,,3.8717,0.0058,,,,,,,,
,,,,4.0441,0.0076,,,,,,,,
,,,,4.2154,0.0089,,,,,,,,
,,,,4.3862,0.0097,,,,,,,,
,,,,4.5561,0.01,,,,,,,,
,,,,4.7253,0.0097,,,,,,,,
,,,,4.8935,0.009,,,,,,,,
,,,,5.0614,0.0077,,,,,,,,
,,,,5.2291,0.0061,,,,,,,,
,,,,5.3959,0.0041,,,,,,,,
,,,,5.5622,0.0019,,,,,,,,
,,,,5.7278,-0.0003,,,,,,,,
,,,,5.8933,-0.0026,,,,,,,,
,,,,6.058,-0.0047,,,,,,,,
,,,,6.2221,-0.0066,,,,,,,,
,,,,6.3862,-0.0081,,,,,,,,
,,,,6.5494,-0.0092,,,,,,,,
,,,,6.7126,-0.0098,,,,,,,,
,,,,6.8748,-0.01,,,,,,,,
,,,,7.037,-0.0096,,,,,,,,
,,,,7.1983,-0.0088,,,,,,,,
,,,,7.3598,-0.0076,,,,,,,,
,,,,7.5202,-0.006,,,,,,,,
,,,,7.6808,-0.0041,,,,,,,,
,,,,7.8413,-0.0019,,,,,,,,
,,,,8.0017,0.0002,,,,,,,,
,,,,8.1623,0.0024,,,,,,,,
,,,,8.3228,0.0045,,,,,,,,
,,,,8.4832,0.0063,,,,,,,,
,,,,8.6438,0.0079,,,,,,,,
,,,,8.8043,0.009,,,,,,,,
,,,,8.9647,0.0098,,,,,,,,
,,,,9.1254,0.01,,,,,,,,
,,,,9.2859,0.0097,,,,,,,,
,,,,9.4463,0.009,,,,,,,,
,,,,9.6069,0.0079,,,,,,,,
,,,,9.7673,0.0063,,,,,,,,
,,,,9.9262,0.0045,,,,,,,,
,,,,10.0846,0.0025,,,,,,,,
,,,,10.2426,0.0003,,,,,,,,
,,,,10.4006,-0.0019,,,,,,,,
,,,,10.5584,-0.0039,,,,,,,,
,,,,10.7157,-0.0058,,,,,,,,
,,,,10.8729,-0.0074,,,,,,,,
,,,,11.0298,-0.0087,,,,,,,,
,,,,11.1866,-0.0095,,,,,,,,
,,,,11.3433,-0.01,,,,,,,,
,,,,11.4997,-0.0099,,,,,,,,
,,,,11.6561,-0.0094,,,,,,,,
,,,,11.8119,-0.0085,,,,,,,,
,,,,11.968,-0.0071,,,,,,,,
,,,,12.1237,-0.0055,,,,,,,,
,,,,12.2793,-0.0036,,,,,,,,
,,,,12.4348,-0.0015,,,,,,,,
,,,,12.59,0.0006,,,,,,,,
,,,,12.7451,0.0027,,,,,,,,
,,,,12.9001,0.0047,,,,,,,,
,,,,13.0552,0.0064,,,,,,,,
,,,,13.2098,0.0079,,,,,,,,
,,,,13.3644,0.009,,,,,,,,
,,,,13.5188,0.0097,,,,,,,,
,,,,13.6731,0.01,,,,,,,,
,,,,13.8274,0.0098,,,,,,,,
,,,,13.9815,0.0092,,,,,,,,
,,,,14.1356,0.0081,,,,,,,,
,,,,14.2895,0.0067,,,,,,,,
,,,,14.4434,0.005,,,,,,,,
,,,,14.5971,0.0031,,,,,,,,
,,,,14.7508,0.001,,,,,,,,
,,,,14.9043,-0.0011,,,,,,,,
,,,,15.0576,-0.0031,,,,,,,,
,,,,15.2107,-0.005,,,,,,,,
,,,,15.3641,-0.0067,,,,,,,,
,,,,15.5173,-0.0081,,,,,,,,
,,,,15.6702,-0.0092,,,,,,,,
,,,,15.823,-0.0098,,,,,,,,
,,,,15.976,-0.01,,,,,,,,
,,,,16.1286,-0.0098,,,,,,,,
,,,,16.2813,-0.0091,,,,,,,,
,,,,16.4339,-0.008,,,,,,,,
,,,,16.5862,-0.0066,,,,,,,,
,,,,16.7388,-0.0049,,,,,,,,
,,,,16.8909,-0.0029,,,,,,,,
,,,,17.0433,-0.0009,,,,,,,,
,,,,17.1952,0.0012,,,,,,,,
,,,,17.3475,0.0032,,,,,,,,
,,,,17.4993,0.0051,,,,,,,,
,,,,17.6515,0.0068,,,,,,,,
,,,,17.8033,0.0082,,,,,,,,
,,,,17.9551,0.0092,,,,,,,,
,,,,18.1069,0.0098,,,,,,,,
,,,,18.2584,0.01,,,,,,,,
,,,,18.41,0.0098,,,,,,,,
,,,,18.5616,0.0091,,,,,,,,
,,,,18.7129,0.008,,,,,,,,
,,,,18.8644,0.0066,,,,,,,,
,,,,19.0158,0.0049,,,,,,,,
,,,,19.167,0.003,,,,,,,,
,,,,19.3181,0.001,,,,,,,,
,,,,19.4693,-0.0011,,,,,,,,
,,,,19.6205,-0.0031,,,,,,,,
,,,,19.7715,-0.005,,,,,,,,
,,,,19.9224,-0.0067,,,,,,,,
,,,,20.0733,-0.0081,,,,,,,,
,,,,20.2241,-0.0091,,,,,,,,
,,,,20.375,-0.0098,,,,,,,,
,,,,20.5257,-0.01,,,,,,,,
,,,,20.6764,-0.0098,,,,,,,,
,,,,20.8271,-0.0092,,,,,,,,
,,,,20.9776,-0.0082,,,,,,,,
,,,,21.128,-0.0068,,,,,,,,
,,,,21.2785,-0.0051,,,,,,,,
,,,,21.429,-0.0033,,,,,,,,
,,,,21.5795,-0.0012,,,,,,,,
,,,,21.73,0.0008,,,,,,,,
,,,,21.8805,0.0029,,,,,,,,
,,,,22.0308,0.0048,,,,,,,,
,,,,22.181,0.0065,,,,,,,,
,,,,22.3312,0.0079,,,,,,,,
,,,,22.4814,0.009,,,,,,,,
,,,,22.6315,0.0097,,,,,,,,
,,,,22.7816,0.01,,,,,,,,
,,,,22.9316,0.0099,,,,,,,,
,,,,23.0817,0.0093,,,,,,,,
,,,,23.2316,0.0084,,,,,,,,
,,,,23.3815,0.0071,,,,,,,,
,,,,23.5312,0.0055,,,,,,,,
,,,,23.6811,0.0036,,,,,,,,
,,,,23.8307,0.0017,,,,,,,,
,,,,23.9805,-0.0004,,,,,,,,
,,,,24.1302,-0.0024,,,,,,,,
,,,,24.28,-0.0044,,,,,,,,
,,,,24.4296,-0.0061,,,,,,,,
,,,,24.5791,-0.0076,,,,,,,,
,,,,24.7285,-0.0088,,,,,,,,
,,,,24.8781,-0.0096,,,,,,,,
,,,,25.0277,-0.01,,,,,,,,
,,,,25.1771,-0.0099,,,,,,,,
,,,,25.3264,-0.0095,,,,,,,,
,,,,25.4758,-0.0086,,,,,,,,
,,,,25.6252,-0.0074,,,,,,,,
,,,,25.7746,-0.0059,,,,,,,,
,,,,25.9238,-0.0041,,,,,,,,
,,,,26.073,-0.0022,,,,,,,,
,,,,26.2223,-0.0001,,,,,,,,
,,,,26.3715,0.0019,,,,,,,,
,,,,26.5205,0.0039,,,,,,,,
,,,,26.6697,0.0057,,,,,,,,
,,,,26.8189,0.0072,,,,,,,,
,,,,26.9678,0.0085,,,,,,,,
,,,,27.1169,0.0094,,,,,,,,
,,,,27.266,0.0099,,,,,,,,
,,,,27.4148,0.01,,,,,,,,
,,,,27.5639,0.0097,,,,,,,,
,,,,27.7129,0.0089,,,,,,,,
,,,,27.8616,0.0078,,,,,,,,
,,,,28.0106,0.0064,,,,,,,,
,,,,28.1594,0.0047,,,,,,,,
,,,,28.3081,0.0028,,,,,,,,
,,,,28.4571,0.0008,,,,,,,,
,,,,28.6058,-0.0013,,,,,,,,
,,,,28.7545,-0.0033,,,,,,,,
,,,,28.9033,-0.0051,,,,,,,,
,,,,29.0519,-0.0067,,,,,,,,
,,,,29.2007,-0.0081,,,,,,,,
,,,,29.3492,-0.0091,,,,,,,,
,,,,29.4979,-0.0098,,,,,,,,
,,,,29.6464,-0.01,,,,,,,,
,,,,29.795,-0.0098,,,,,,,,
,,,,29.9436,-0.0092,,,,,,,,
,,,,30.0921,-0.0082,,,,,,,,
,,,,30.2407,-0.0069,,,,,,,,
,,,,30.389,-0.0053,,,,,,,,
,,,,30.5376,-0.0035,,,,,,,,
,,,,30.6858,-0.0015,,,,,,,,
,,,,30.8345,0.0005,,,,,,,,
,,,,30.9826,0.0026,,,,,,,,
,,,,31.1312,0.0045,,,,,,,,
,,,,31.2793,0.0062,,,,,,,,
,,,,31.4279,0.0077,,,,,,,,
,,,,31.576,0.0088,,,,,,,,
,,,,31.7243,0.0096,,,,,,,,
,,,,31.8725,0.01,,,,,,,,
,,,,32.0207,0.0099,,,,,,,,
,,,,32.1689,0.0095,,,,,,,,
,,,,32.3171,0.0086,,,,,,,,
,,,,32.4653,0.0075,,,,,,,,
,,,,32.6135,0.0059,,,,,,,,
,,,,32.7618,0.0042,,,,,,,,
,,,,32.9099,0.0023,,,,,,,,
,,,,33.0582,0.0002,,,,,,,,
,,,,33.2062,-0.0018,,,,,,,,
,,,,33.3546,-0.0037,,,,,,,,
,,,,33.5027,-0.0055,,,,,,,,
,,,,33.651,-0.0071,,,,,,,,
,,,,33.7991,-0.0084,,,,,,,,
,,,,33.9473,-0.0093,,,,,,,,
,,,,34.0955,-0.0099,,,,,,,,
,,,,34.2437,-0.01,,,,,,,,
,,,,34.3919,-0.0097,,,,,,,,
,,,,34.5399,-0.009,,,,,,,,
,,,,34.6882,-0.008,,,,,,,,
,,,,34.836,-0.0066,,,,,,,,
,,,,34.9841,-0.0049,,,,,,,,
,,,,35.1321,-0.003,,,,,,,,
,,,,35.28,-0.0011,,,,,,,,
,,,,35.4281,0.001,,,,,,,,
,,,,35.5758,0.003,,,,,,,,
,,,,35.7238,0.0048,,,,,,,,
,,,,35.8717,0.0065,,,,,,,,
,,,,36.0195,0.0079,,,,,,,,
,,,,36.1676,0.009,,,,,,,,
,,,,36.3153,0.0097,,,,,,,,
,,,,36.4631,0.01,,,,,,,,
,,,,36.6111,0.0099,,,,,,,,
,,,,36.7587,0.0094,,,,,,,,
,,,,36.9065,0.0085,,,,,,,,
,,,,37.0544,0.0072,,,,,,,,
,,,,37.202,0.0057,,,,,,,,
,,,,37.3498,0.0039,,,,,,,,
,,,,37.4977,0.0019,,,,,,,,
,,,,37.6452,-0.0001,,,,,,,,
,,,,37.793,-0.0021,,,,,,,,
,,,,37.9408,-0.004,,,,,,,,
,,,,38.0884,-0.0058,,,,,,,,
,,,,38.2361,-0.0073,,,,,,,,
,,,,38.3839,-0.0086,,,,,,,,
,,,,38.5314,-0.0094,,,,,,,,
,,,,38.6791,-0.0099,,,,,,,,
,,,,38.8268,-0.01,,,,,,,,
,,,,38.9744,-0.0096,,,,,,,,
,,,,39.1219,-0.0089,,,,,,,,
,,,,39.2696,-0.0078,,,,,,,,
,,,,39.4172,-0.0064,,,,,,,,
,,,,39.5646,-0.0047,,,,,,,,
,,,,39.7123,-0.0028,,,,,,,,
,,,,39.8599,-0.0008,,,,,,,,
,,,,40.0074,0.0012,,,,,,,,
,,,,40.1549,0.0032,,,,,,,,
,,,,40.3025,0.005,,,,,,,,
,,,,40.45,0.0067,,,,,,,,
,,,,40.5974,0.008,,,,,,,,
,,,,40.745,0.0091,,,,,,,,
,,,,40.8926,0.0097,,,,,,,,
,,,,41.0399,0.01,,,,,,,,
,,,,41.1873,0.0098,,,,,,,,
,,,,41.3349,0.0093,,,,,,,,
,,,,41.4824,0.0084,,,,,,,,
,,,,41.6297,0.0071,,,,,,,,
,,,,41.7772,0.0055,,,,,,,,
,,,,41.9247,0.0037,,,,,,,,
,,,,42.072,0.0018,,,,,,,,
,,,,42.2194,-0.0003,,,,,,,,
,,,,42.3668,-0.0023,,,,,,,,
,,,,42.5143,-0.0042,,,,,,,,
,,,,42.6616,-0.0059,,,,,,,,
,,,,42.8089,-0.0074,,,,,,,,
,,,,42.9563,-0.0086,,,,,,,,
,,,,43.1037,-0.0095,,,,,,,,
,,,,43.2511,-0.0099,,,,,,,,
,,,,43.3984,-0.01,,,,,,,,
,,,,43.5456,-0.0096,,,,,,,,
,,,,43.6931,-0.0088,,,,,,,,
,,,,43.8405,-0.0077,,,,,,,,
,,,,43.9877,-0.0063,,,,,,,,
,,,,44.1349,-0.0046,,,,,,,,
,,,,44.2823,-0.0027,,,,,,,,
,,,,44.4297,-0.0007,,,,,,,,
,,,,44.5769,0.0013,,,,,,,,
,,,,44.7241,0.0033,,,,,,,,
,,,,44.8713,0.0051,,,,,,,,
,,,,45.0187,0.0067,,,,,,,,
,,,,45.1661,0.0081,,,,,,,,
,,,,45.3132,0.0091,,,,,,,,
,,,,45.4603,0.0097,,,,,,,,
,,,,45.6076,0.01,,,,,,,,
,,,,45.7549,0.0098,,,,,,,,
,,,,45.9022,0.0093,,,,,,,,
,,,,46.0493,0.0083,,,,,,,,
,,,,46.1964,0.007,,,,,,,,
,,,,46.3437,0.0054,,,,,,,,
,,,,46.491,0.0037,,,,,,,,
,,,,46.6382,0.0017,,,,,,,,
,,,,46.7853,-0.0003,,,,,,,,
,,,,46.9324,-0.0023,,,,,,,,
,,,,47.0796,-0.0042,,,,,,,,
,,,,47.2269,-0.006,,,,,,,,
,,,,47.3742,-0.0075,,,,,,,,
,,,,47.5212,-0.0086,,,,,,,,
,,,,47.6683,-0.0095,,,,,,,,
,,,,47.8155,-0.0099,,,,,,,,
,,,,47.9627,-0.01,,,,,,,,
,,,,48.1099,-0.0096,,,,,,,,
,,,,48.257,-0.0088,,,,,,,,
,,,,48.4041,-0.0077,,,,,,,,
,,,,48.5511,-0.0063,,,,,,,,
,,,,48.6983,-0.0046,,,,,,,,
,,,,48.8455,-0.0027,,,,,,,,
,,,,48.9927,-0.0007,,,,,,,,
,,,,49.1397,0.0013,,,,,,,,
,,,,49.2868,0.0033,,,,,,,,
,,,,49.4338,0.0051,,,,,,,,
,,,,49.581,0.0067,,,,,,,,
,,,,49.7281,0.0081,,,,,,,,
,,,,49.8752,0.0091,,,,,,,,

==> timeseriesV.txt <==
t2p37,e2p37,er2p37,y2p37,T2p37,Y2p37,t2p3872,e2p3872,er2p3872,y2p3872,T2p3872,Y2p3872,ER2p3872,t2p39,e2p39,er2p39,y2p39,T2p38723,Y2p38723,ER2p38723
0,-512.1901,0.0234,0.01,0,0.01,0,-512.1492,0.0236,0.01,0,0.01,0.0236,0,-512.1425,0.0236,0.01,0,0.01,0.0236
2.3337,-512.1915,0.0006,0.0008,0.1157,0.0105,1.1621,-512.1471,0.0008,0.0149,0.6966,0.013,0.0261,0.3937,-512.1419,0.0163,0.0117,0.6966,0.013,0.0261
4.6904,-512.1897,-0.0031,-0.0106,0.2312,0.0107,2.3302,-512.1447,0.0559,0.02,1.3953,0.016,0.0254,0.7895,-512.141,0.0036,0.0137,1.3953,0.0161,0.0255
7.0625,-512.1906,0.0028,0.0077,0.3475,0.0111,3.5055,-512.1409,0.024,0.0251,2.0964,0.019,0.0169,1.1862,-512.1399,0.0121,0.016,2.0964,0.0191,0.017
9.4511,-512.1912,-0.0047,0.0039,0.4641,0.0111,4.6863,-512.1369,0.1101,0.0305,2.7995,0.0221,0.0162,1.5834,-512.1387,0.0388,0.0187,2.7995,0.0222,0.0164
11.8611,-512.1895,-0.0053,-0.0111,0.5806,0.0111,5.8708,-512.1309,0.0868,0.036,3.5055,0.0251,0.024,1.9809,-512.1372,0.0642,0.0216,3.5054,0.0253,0.0244
14.2924,-512.1909,-0.0007,0.0062,0.6971,0.0111,7.0569,-512.1247,0.1404,0.0415,4.2123,0.0283,0.0376,2.3792,-512.1348,0.0609,0.0248,4.2122,0.0285,0.0384
16.7401,-512.1911,0.0008,0.0053,0.8135,0.0109,8.2463,-512.1169,0.2234,0.0475,4.9229,0.0315,0.047,2.7774,-512.1314,0.0419,0.0286,4.9229,0.0318,0.0482
19.2078,-512.1895,-0.0052,-0.0112,0.9302,0.0106,9.4414,-512.107,0.155,0.0536,5.6333,0.0348,0.0837,3.1764,-512.1274,0.0856,0.0331,5.6333,0.0352,0.0858
21.6944,-512.191,0.0083,0.0058,1.0467,0.0103,10.6424,-512.0969,0.2936,0.0599,6.3448,0.0382,0.0941,3.5764,-512.1224,0.1652,0.0381,6.3448,0.0386,0.097
24.199,-512.191,0.0001,0.0054,1.1636,0.0097,11.8487,-512.0842,0.4132,0.0668,7.0569,0.0415,0.1404,3.9767,-512.1156,0.2023,0.0438,7.0569,0.0422,0.145
26.72,-512.1896,0.0043,-0.0111,1.2802,0.0091,13.0589,-512.0684,0.3887,0.0738,7.77,0.0451,0.1644,4.3779,-512.1058,0.1995,0.0503,7.77,0.0459,0.1708
29.2601,-512.1909,0.0126,0.0066,1.3973,0.0085,14.2742,-512.0511,0.4255,0.0812,8.485,0.0486,0.2001,4.7791,-512.0931,0.2431,0.058,8.485,0.0496,0.2089
31.8232,-512.1913,-0.0003,0.0038,1.5141,0.0076,15.4951,-512.0319,0.6549,0.0891,9.2021,0.0523,0.2349,5.1815,-512.0774,0.4522,0.0668,9.2021,0.0536,0.2466
34.4024,-512.1898,0.0172,-0.0108,1.6312,0.0068,16.7212,-512.0088,0.8379,0.0975,9.9214,0.0561,0.2718,5.584,-512.0566,0.6174,0.0767,9.9214,0.0576,0.2871
36.9992,-512.1905,0.0178,0.0085,1.7475,0.006,17.9506,-511.9812,0.9823,0.1064,10.6424,0.0599,0.2936,5.9872,-512.0276,0.6695,0.0882,10.6424,0.0618,0.3127
39.6175,-512.1915,-0.0014,0.0008,1.8649,0.0049,19.1847,-511.9489,1.0257,0.1159,11.3648,0.0639,0.3192,6.3901,-511.9891,0.818,0.1014,11.3648,0.0661,0.343
42.2565,-512.1902,0.0087,-0.0094,1.982,0.004,20.4258,-511.9118,1.107,0.1259,12.0904,0.068,0.3553,6.7934,-511.9401,1.2453,0.1168,12.0904,0.0707,0.385
44.9144,-512.1899,0.0185,0.0106,2.0991,0.003,21.673,-511.8691,1.292,0.1367,12.8163,0.0723,0.3881,7.1976,-511.8757,1.7869,0.1342,12.8176,0.0754,0.4206
47.59,-512.1912,-0.0019,-0.004,2.2167,0.0018,22.9239,-511.8198,1.5403,0.1482,13.5443,0.0767,0.4052,7.6016,-511.7877,2.0914,0.1543,13.5462,0.0803,0.4462
,,,,2.3337,0.0008,,,,,14.2742,0.0812,0.4255,,,,,14.2763,0.0854,0.4765
,,,,2.4509,-0.0003,,,,,15.006,0.0859,0.4656,,,,,15.0079,0.0908,0.5296
,,,,2.5685,-0.0015,,,,,15.74,0.0908,0.5418,,,,,15.742,0.0964,0.6247
,,,,2.6856,-0.0025,,,,,16.4758,0.0958,0.6621,,,,,16.4777,0.1022,0.7667
,,,,2.8032,-0.0035,,,,,17.212,0.101,0.8131,,,,,17.2139,0.1083,0.9446
,,,,2.9206,-0.0047,,,,,17.9506,0.1064,0.9823,,,,,17.9523,0.1147,1.1388
,,,,3.0377,-0.0055,,,,,18.6908,0.112,1.116,,,,,18.6926,0.1213,1.2969
,,,,3.1554,-0.0065,,,,,19.4326,0.1177,1.1741,,,,,19.4348,0.1282,1.3745
,,,,3.2727,-0.0075,,,,,20.1775,0.1237,1.1668,,,,,20.1794,0.1355,1.3965
,,,,3.3908,-0.0081,,,,,20.9243,0.13,1.1851,,,,,20.9262,0.1432,1.4511
,,,,3.5091,-0.0089,,,,,21.673,0.1367,1.292,,,,,21.6749,0.1514,1.6085
,,,,3.6265,-0.0096,,,,,22.4227,0.1435,1.5604,,,,,22.4246,0.1599,1.963
,,,,3.7442,-0.01,,,,,23.1746,0.1506,1.9015,,,,,23.1768,0.1688,2.3808
,,,,3.863,-0.0105,,,,,23.9262,0.1579,2.0272,,,,,23.9281,0.1781,2.5665
,,,,3.981,-0.0108,,,,,24.6789,0.1656,2.0664,,,,,24.6811,0.1878,2.6689
,,,,4.099,-0.011,,,,,25.4348,0.1737,2.1177,,,,,25.4374,0.1982,2.8074
,,,,4.2179,-0.0112,,,,,26.1913,0.1821,2.5268,,,,,26.1944,0.2092,3.372
,,,,4.3359,-0.0112,,,,,26.9496,0.1908,2.9585,,,,,26.9528,0.2206,3.9601
,,,,4.4543,-0.011,,,,,27.7108,0.1999,3.1659,,,,,27.7137,0.2326,4.2639
,,,,4.5725,-0.0108,,,,,28.473,0.2094,3.2018,,,,,28.4762,0.2453,4.4357
,,,,4.6904,-0.0106,,,,,29.2368,0.2194,3.5351,,,,,29.2401,0.2588,5.014
,,,,4.8088,-0.01,,,,,30.0049,0.2299,4.2628,,,,,30.0052,0.2729,5.9924
,,,,4.9277,-0.0096,,,,,30.7733,0.2406,4.5219,,,,,30.7732,0.2876,6.4787
,,,,5.0457,-0.009,,,,,31.5427,0.2521,4.5578,,,,,31.5435,0.3034,6.7137
,,,,5.1646,-0.0081,,,,,32.3141,0.2641,5.4562,,,,,32.3141,0.32,8.0264
,,,,5.2834,-0.0075,,,,,33.0866,0.2764,6.154,,,,,33.0866,0.3373,9.1348
,,,,5.4016,-0.0065,,,,,33.8614,0.2894,6.164,,,,,33.8604,0.3557,9.4431
,,,,5.5205,-0.0055,,,,,34.6378,0.3031,7.0134,,,,,34.6378,0.3752,10.8153
,,,,5.639,-0.0047,,,,,35.4139,0.3173,8.0706,,,,,35.4139,0.3956,12.5055
,,,,5.7574,-0.0036,,,,,36.193,0.3321,8.2283,,,,,36.193,0.4171,13.1291
,,,,5.8763,-0.0024,,,,,36.9743,0.3479,9.1542,,,,,36.9744,0.4401,14.7757
,,,,5.9951,-0.0014,,,,,37.7569,0.3642,10.5048,,,,,37.7569,0.4641,17.0388
,,,,6.1132,-0.0003,,,,,38.542,0.3813,10.743,,,,,38.542,0.4896,17.9619
,,,,6.2321,0.0009,,,,,39.3294,0.3994,12.403,,,,,39.3294,0.5166,20.8009
,,,,6.3506,0.0019,,,,,40.1191,0.4181,13.5013,,,,,40.119,0.545,23.0316
,,,,6.4692,0.003,,,,,40.9095,0.438,14.3126,,,,,40.9099,0.5752,24.9985
,,,,6.5881,0.0042,,,,,41.7009,0.4586,16.5921,,,,,41.7017,0.6068,29.0022
,,,,6.7067,0.005,,,,,42.495,0.4803,17.1555,,,,,42.4961,0.6404,30.907
,,,,6.8251,0.0061,,,,,43.291,0.5032,19.8398,,,,,43.2922,0.676,35.8328
,,,,6.944,0.007,,,,,44.0889,0.5269,21.0002,,,,,44.0889,0.7134,38.8574
,,,,7.0625,0.0077,,,,,44.887,0.552,23.2176,,,,,44.8869,0.7531,43.537
,,,,7.1815,0.0086,,,,,45.6871,0.5781,25.8809,,,,,45.6861,0.7949,49.104
,,,,7.3006,0.0093,,,,,46.4891,0.6057,27.7055,,,,,46.4888,0.8394,53.7284
,,,,7.4193,0.0097,,,,,47.2946,0.6345,31.3436,,,,,47.2935,0.8863,61.2609
,,,,7.5389,0.0103,,,,,48.102,0.665,33.3867,,,,,48.1002,0.936,66.7695
,,,,7.6577,0.0107,,,,,48.9096,0.6967,37.7239,,,,,48.9085,0.9886,76.0796
,,,,7.7769,0.0109,,,,,49.7195,0.7302,40.1155,,,,,49.7183,1.0443,82.9257
,,,,7.8961,0.0112,,,,,50,0.742,42.3194,,,,,50,1.0642,87.4815
,,,,8.0153,0.0112,,,,,,,,,,,,,,
,,,,8.1345,0.011,,,,,,,,,,,,,,
,,,,8.2542,0.0109,,,,,,,,,,,,,,
,,,,8.3738,0.0107,,,,,,,,,,,,,,
,,,,8.493,0.0102,,,,,,,,,,,,,,
,,,,8.613,0.0098,,,,,,,,,,,,,,
,,,,8.7323,0.0092,,,,,,,,,,,,,,
,,,,8.8522,0.0084,,,,,,,,,,,,,,
,,,,8.9716,0.0077,,,,,,,,,,,,,,
,,,,9.0913,0.0069,,,,,,,,,,,,,,
,,,,9.2111,0.0058,,,,,,,,,,,,,,
,,,,9.3314,0.005,,,,,,,,,,,,,,
,,,,9.4511,0.0039,,,,,,,,,,,,,,
,,,,9.5713,0.0027,,,,,,,,,,,,,,
,,,,9.6915,0.0017,,,,,,,,,,,,,,
,,,,9.8111,0.0006,,,,,,,,,,,,,,
,,,,9.9312,-0.0006,,,,,,,,,,,,,,
,,,,10.051,-0.0016,,,,,,,,,,,,,,
,,,,10.1715,-0.0028,,,,,,,,,,,,,,
,,,,10.2919,-0.0039,,,,,,,,,,,,,,
,,,,10.4122,-0.0049,,,,,,,,,,,,,,
,,,,10.5324,-0.0059,,,,,,,,,,,,,,
,,,,10.6532,-0.0069,,,,,,,,,,,,,,
,,,,10.7742,-0.0077,,,,,,,,,,,,,,
,,,,10.8948,-0.0084,,,,,,,,,,,,,,
,,,,11.0151,-0.0092,,,,,,,,,,,,,,
,,,,11.136,-0.0098,,,,,,,,,,,,,,
,,,,11.2565,-0.0102,,,,,,,,,,,,,,
,,,,11.3776,-0.0107,,,,,,,,,,,,,,
,,,,11.4986,-0.011,,,,,,,,,,,,,,
,,,,11.6192,-0.011,,,,,,,,,,,,,,
,,,,11.7404,-0.0112,,,,,,,,,,,,,,
,,,,11.8611,-0.0111,,,,,,,,,,,,,,
,,,,11.9826,-0.0108,,,,,,,,,,,,,,
,,,,12.1041,-0.0107,,,,,,,,,,,,,,
,,,,12.2256,-0.0102,,,,,,,,,,,,,,
,,,,12.3465,-0.0096,,,,,,,,,,,,,,
,,,,12.4677,-0.0092,,,,,,,,,,,,,,
,,,,12.5893,-0.0084,,,,,,,,,,,,,,
,,,,12.7106,-0.0075,,,,,,,,,,,,,,
,,,,12.832,-0.0068,,,,,,,,,,,,,,
,,,,12.9533,-0.0058,,,,,,,,,,,,,,
,,,,13.0746,-0.0047,,,,,,,,,,,,,,
,,,,13.1958,-0.0038,,,,,,,,,,,,,,
,,,,13.3176,-0.0027,,,,,,,,,,,,,,
,,,,13.4389,-0.0015,,,,,,,,,,,,,,
,,,,13.5601,-0.0004,,,,,,,,,,,,,,
,,,,13.6823,0.0007,,,,,,,,,,,,,,
,,,,13.8044,0.0019,,,,,,,,,,,,,,
,,,,13.9259,0.003,,,,,,,,,,,,,,
,,,,14.0481,0.004,,,,,,,,,,,,,,
,,,,14.1701,0.0052,,,,,,,,,,,,,,
,,,,14.2924,0.0062,,,,,,,,,,,,,,
,,,,14.4146,0.007,,,,,,,,,,,,,,
,,,,14.5367,0.0079,,,,,,,,,,,,,,
,,,,14.6591,0.0088,,,,,,,,,,,,,,
,,,,14.7814,0.0093,,,,,,,,,,,,,,
,,,,14.9034,0.0099,,,,,,,,,,,,,,
,,,,15.0254,0.0105,,,,,,,,,,,,,,
,,,,15.1476,0.0107,,,,,,,,,,,,,,
,,,,15.2698,0.011,,,,,,,,,,,,,,
,,,,15.3924,0.0112,,,,,,,,,,,,,,
,,,,15.5151,0.0111,,,,,,,,,,,,,,
,,,,15.6372,0.011,,,,,,,,,,,,,,
,,,,15.7598,0.0109,,,,,,,,,,,,,,
,,,,15.8821,0.0104,,,,,,,,,,,,,,
,,,,16.0046,0.01,,,,,,,,,,,,,,
,,,,16.1269,0.0096,,,,,,,,,,,,,,
,,,,16.2494,0.0088,,,,,,,,,,,,,,
,,,,16.3718,0.008,,,,,,,,,,,,,,
,,,,16.4943,0.0073,,,,,,,,,,,,,,
,,,,16.6171,0.0063,,,,,,,,,,,,,,
,,,,16.7401,0.0053,,,,,,,,,,,,,,
,,,,16.8629,0.0043,,,,,,,,,,,,,,
,,,,16.9861,0.0032,,,,,,,,,,,,,,
,,,,17.1092,0.002,,,,,,,,,,,,,,
,,,,17.2322,0.0009,,,,,,,,,,,,,,
,,,,17.355,-0.0002,,,,,,,,,,,,,,
,,,,17.478,-0.0014,,,,,,,,,,,,,,
,,,,17.6013,-0.0025,,,,,,,,,,,,,,
,,,,17.7244,-0.0036,,,,,,,,,,,,,,
,,,,17.8476,-0.0048,,,,,,,,,,,,,,
,,,,17.971,-0.0058,,,,,,,,,,,,,,
,,,,18.0944,-0.0067,,,,,,,,,,,,,,
,,,,18.2177,-0.0076,,,,,,,,,,,,,,
,,,,18.3411,-0.0085,,,,,,,,,,,,,,
,,,,18.4647,-0.0091,,,,,,,,,,,,,,
,,,,18.5887,-0.0097,,,,,,,,,,,,,,
,,,,18.7124,-0.0103,,,,,,,,,,,,,,
,,,,18.8363,-0.0106,,,,,,,,,,,,,,
,,,,18.9601,-0.0109,,,,,,,,,,,,,,
,,,,19.0839,-0.0112,,,,,,,,,,,,,,
,,,,19.2078,-0.0112,,,,,,,,,,,,,,
,,,,19.3317,-0.011,,,,,,,,,,,,,,
,,,,19.4556,-0.011,,,,,,,,,,,,,,
,,,,19.5797,-0.0106,,,,,,,,,,,,,,
,,,,19.7039,-0.0101,,,,,,,,,,,,,,
,,,,19.8276,-0.0097,,,,,,,,,,,,,,
,,,,19.9518,-0.009,,,,,,,,,,,,,,
,,,,20.0761,-0.0081,,,,,,,,,,,,,,
,,,,20.2004,-0.0074,,,,,,,,,,,,,,
,,,,20.3244,-0.0066,,,,,,,,,,,,,,
,,,,20.4488,-0.0054,,,,,,,,,,,,,,
,,,,20.573,-0.0044,,,,,,,,,,,,,,
,,,,20.6974,-0.0034,,,,,,,,,,,,,,
,,,,20.8219,-0.0022,,,,,,,,,,,,,,
,,,,20.9463,-0.001,,,,,,,,,,,,,,
,,,,21.0707,0,,,,,,,,,,,,,,
,,,,21.1955,0.0013,,,,,,,,,,,,,,
,,,,21.3203,0.0025,,,,,,,,,,,,,,
,,,,21.4448,0.0035,,,,,,,,,,,,,,
,,,,21.5694,0.0046,,,,,,,,,,,,,,
,,,,21.6944,0.0058,,,,,,,,,,,,,,
,,,,21.8192,0.0067,,,,,,,,,,,,,,
,,,,21.9443,0.0075,,,,,,,,,,,,,,
,,,,22.0697,0.0085,,,,,,,,,,,,,,
,,,,22.1943,0.0092,,,,,,,,,,,,,,
,,,,22.3195,0.0097,,,,,,,,,,,,,,
,,,,22.4446,0.0103,,,,,,,,,,,,,,
,,,,22.5703,0.0107,,,,,,,,,,,,,,
,,,,22.6954,0.0109,,,,,,,,,,,,,,
,,,,22.8208,0.0111,,,,,,,,,,,,,,
,,,,22.9461,0.0113,,,,,,,,,,,,,,
,,,,23.0713,0.011,,,,,,,,,,,,,,
,,,,23.1967,0.0108,,,,,,,,,,,,,,
,,,,23.3221,0.0106,,,,,,,,,,,,,,
,,,,23.447,0.0101,,,,,,,,,,,,,,
,,,,23.5726,0.0094,,,,,,,,,,,,,,
,,,,23.6978,0.0089,,,,,,,,,,,,,,
,,,,23.823,0.0081,,,,,,,,,,,,,,
,,,,23.9484,0.0072,,,,,,,,,,,,,,
,,,,24.0737,0.0063,,,,,,,,,,,,,,
,,,,24.199,0.0054,,,,,,,,,,,,,,
,,,,24.3243,0.0042,,,,,,,,,,,,,,
,,,,24.4496,0.0031,,,,,,,,,,,,,,
,,,,24.5759,0.002,,,,,,,,,,,,,,
,,,,24.7016,0.0008,,,,,,,,,,,,,,
,,,,24.8276,-0.0005,,,,,,,,,,,,,,
,,,,24.953,-0.0015,,,,,,,,,,,,,,
,,,,25.0789,-0.0027,,,,,,,,,,,,,,
,,,,25.2052,-0.0039,,,,,,,,,,,,,,
,,,,25.3316,-0.005,,,,,,,,,,,,,,
,,,,25.4575,-0.0059,,,,,,,,,,,,,,
,,,,25.5836,-0.007,,,,,,,,,,,,,,
,,,,25.71,-0.0079,,,,,,,,,,,,,,
,,,,25.836,-0.0086,,,,,,,,,,,,,,
,,,,25.9618,-0.0093,,,,,,,,,,,,,,
,,,,26.0884,-0.01,,,,,,,,,,,,,,
,,,,26.2142,-0.0104,,,,,,,,,,,,,,
,,,,26.3402,-0.0107,,,,,,,,,,,,,,
,,,,26.4669,-0.0111,,,,,,,,,,,,,,
,,,,26.593,-0.0112,,,,,,,,,,,,,,
,,,,26.72,-0.0111,,,,,,,,,,,,,,
,,,,26.8463,-0.011,,,,,,,,,,,,,,
,,,,26.9726,-0.0108,,,,,,,,,,,,,,
,,,,27.0995,-0.0103,,,,,,,,,,,,,,
,,,,27.2263,-0.0099,,,,,,,,,,,,,,
,,,,27.3534,-0.0093,,,,,,,,,,,,,,
,,,,27.4799,-0.0085,,,,,,,,,,,,,,
,,,,27.607,-0.0077,,,,,,,,,,,,,,
,,,,27.7332,-0.0069,,,,,,,,,,,,,,
,,,,27.8604,-0.0059,,,,,,,,,,,,,,
,,,,27.9873,-0.0047,,,,,,,,,,,,,,
,,,,28.1142,-0.0037,,,,,,,,,,,,,,
,,,,28.2412,-0.0026,,,,,,,,,,,,,,
,,,,28.3678,-0.0013,,,,,,,,,,,,,,
,,,,28.4952,-0.0001,,,,,,,,,,,,,,
,,,,28.6227,0.0009,,,,,,,,,,,,,,
,,,,28.7502,0.0022,,,,,,,,,,,,,,
,,,,28.8773,0.0034,,,,,,,,,,,,,,
,,,,29.0046,0.0045,,,,,,,,,,,,,,
,,,,29.1325,0.0055,,,,,,,,,,,,,,
,,,,29.2601,0.0066,,,,,,,,,,,,,,
,,,,29.3876,0.0075,,,,,,,,,,,,,,
,,,,29.5154,0.0083,,,,,,,,,,,,,,
,,,,29.6434,0.0091,,,,,,,,,,,,,,
,,,,29.7713,0.0098,,,,,,,,,,,,,,
,,,,29.8993,0.0102,,,,,,,,,,,,,,
,,,,30.0269,0.0106,,,,,,,,,,,,,,
,,,,30.1549,0.011,,,,,,,,,,,,,,
,,,,30.2825,0.0112,,,,,,,,,,,,,,
,,,,30.411,0.0111,,,,,,,,,,,,,,
,,,,30.5393,0.011,,,,,,,,,,,,,,
,,,,30.6676,0.0109,,,,,,,,,,,,,,
,,,,30.7961,0.0105,,,,,,,,,,,,,,
,,,,30.9242,0.0099,,,,,,,,,,,,,,
,,,,31.0529,0.0095,,,,,,,,,,,,,,
,,,,31.1811,0.0088,,,,,,,,,,,,,,
,,,,31.3094,0.0078,,,,,,,,,,,,,,
,,,,31.4376,0.007,,,,,,,,,,,,,,
,,,,31.5661,0.0061,,,,,,,,,,,,,,
,,,,31.6946,0.005,,,,,,,,,,,,,,
,,,,31.8232,0.0038,,,,,,,,,,,,,,
,,,,31.9522,0.0027,,,,,,,,,,,,,,
,,,,32.0805,0.0016,,,,,,,,,,,,,,
,,,,32.2089,0.0003,,,,,,,,,,,,,,
,,,,32.3376,-0.0009,,,,,,,,,,,,,,
,,,,32.4662,-0.002,,,,,,,,,,,,,,
,,,,32.5949,-0.0032,,,,,,,,,,,,,,
,,,,32.7244,-0.0045,,,,,,,,,,,,,,
,,,,32.853,-0.0055,,,,,,,,,,,,,,
,,,,32.9817,-0.0064,,,,,,,,,,,,,,
,,,,33.1109,-0.0075,,,,,,,,,,,,,,
,,,,33.2396,-0.0084,,,,,,,,,,,,,,
,,,,33.3689,-0.009,,,,,,,,,,,,,,
,,,,33.4977,-0.0097,,,,,,,,,,,,,,
,,,,33.627,-0.0103,,,,,,,,,,,,,,
,,,,33.7567,-0.0107,,,,,,,,,,,,,,
,,,,33.8855,-0.0109,,,,,,,,,,,,,,
,,,,34.0147,-0.0112,,,,,,,,,,,,,,
,,,,34.1435,-0.0112,,,,,,,,,,,,,,
,,,,34.2726,-0.011,,,,,,,,,,,,,,
,,,,34.4024,-0.0108,,,,,,,,,,,,,,
,,,,34.5314,-0.0105,,,,,,,,,,,,,,
,,,,34.6609,-0.01,,,,,,,,,,,,,,
,,,,34.7903,-0.0093,,,,,,,,,,,,,,
,,,,34.9194,-0.0087,,,,,,,,,,,,,,
,,,,35.0494,-0.0079,,,,,,,,,,,,,,
,,,,35.179,-0.0068,,,,,,,,,,,,,,
,,,,35.3086,-0.0059,,,,,,,,,,,,,,
,,,,35.4385,-0.0049,,,,,,,,,,,,,,
,,,,35.5685,-0.0037,,,,,,,,,,,,,,
,,,,35.6981,-0.0025,,,,,,,,,,,,,,
,,,,35.8284,-0.0014,,,,,,,,,,,,,,
,,,,35.9581,-0.0002,,,,,,,,,,,,,,
,,,,36.0879,0.0011,,,,,,,,,,,,,,
,,,,36.2177,0.0024,,,,,,,,,,,,,,
,,,,36.348,0.0034,,,,,,,,,,,,,,
,,,,36.478,0.0046,,,,,,,,,,,,,,
,,,,36.6082,0.0058,,,,,,,,,,,,,,
,,,,36.7383,0.0068,,,,,,,,,,,,,,
,,,,36.8683,0.0076,,,,,,,,,,,,,,
,,,,36.9992,0.0085,,,,,,,,,,,,,,
,,,,37.1298,0.0093,,,,,,,,,,,,,,
,,,,37.2599,0.0099,,,,,,,,,,,,,,
,,,,37.3906,0.0103,,,,,,,,,,,,,,
,,,,37.5217,0.0108,,,,,,,,,,,,,,
,,,,37.652,0.0111,,,,,,,,,,,,,,
,,,,37.783,0.0111,,,,,,,,,,,,,,
,,,,37.9135,0.0111,,,,,,,,,,,,,,
,,,,38.0443,0.011,,,,,,,,,,,,,,
,,,,38.1751,0.0107,,,,,,,,,,,,,,
,,,,38.3061,0.0102,,,,,,,,,,,,,,
,,,,38.4367,0.0098,,,,,,,,,,,,,,
,,,,38.5676,0.0092,,,,,,,,,,,,,,
,,,,38.6987,0.0083,,,,,,,,,,,,,,
,,,,38.8301,0.0074,,,,,,,,,,,,,,
,,,,38.9609,0.0065,,,,,,,,,,,,,,
,,,,39.0922,0.0055,,,,,,,,,,,,,,
,,,,39.2234,0.0043,,,,,,,,,,,,,,
,,,,39.3547,0.0031,,,,,,,,,,,,,,
,,,,39.4858,0.0021,,,,,,,,,,,,,,
,,,,39.6175,0.0008,,,,,,,,,,,,,,
,,,,39.7492,-0.0006,,,,,,,,,,,,,,
,,,,39.8807,-0.0017,,,,,,,,,,,,,,
,,,,40.0123,-0.0028,,,,,,,,,,,,,,
,,,,40.1439,-0.004,,,,,,,,,,,,,,
,,,,40.2752,-0.0053,,,,,,,,,,,,,,
,,,,40.4074,-0.0063,,,,,,,,,,,,,,
,,,,40.5392,-0.0072,,,,,,,,,,,,,,
,,,,40.6711,-0.0081,,,,,,,,,,,,,,
,,,,40.8037,-0.009,,,,,,,,,,,,,,
,,,,40.9353,-0.0096,,,,,,,,,,,,,,
,,,,41.067,-0.0101,,,,,,,,,,,,,,
,,,,41.199,-0.0107,,,,,,,,,,,,,,
,,,,41.3315,-0.011,,,,,,,,,,,,,,
,,,,41.4635,-0.0111,,,,,,,,,,,,,,
,,,,41.5953,-0.0111,,,,,,,,,,,,,,
,,,,41.7279,-0.0111,,,,,,,,,,,,,,
,,,,41.8598,-0.0108,,,,,,,,,,,,,,
,,,,41.9925,-0.0104,,,,,,,,,,,,,,
,,,,42.1242,-0.0099,,,,,,,,,,,,,,
,,,,42.2565,-0.0094,,,,,,,,,,,,,,
,,,,42.3886,-0.0086,,,,,,,,,,,,,,
,,,,42.5211,-0.0076,,,,,,,,,,,,,,
,,,,42.6537,-0.0068,,,,,,,,,,,,,,
,,,,42.7862,-0.0058,,,,,,,,,,,,,,
,,,,42.9181,-0.0047,,,,,,,,,,,,,,
,,,,43.0513,-0.0034,,,,,,,,,,,,,,
,,,,43.1836,-0.0023,,,,,,,,,,,,,,
,,,,43.3165,-0.0011,,,,,,,,,,,,,,
,,,,43.4498,0.0002,,,,,,,,,,,,,,
,,,,43.5826,0.0015,,,,,,,,,,,,,,
,,,,43.7157,0.0027,,,,,,,,,,,,,,
,,,,43.8485,0.0038,,,,,,,,,,,,,,
,,,,43.9815,0.005,,,,,,,,,,,,,,
,,,,44.1151,0.0062,,,,,,,,,,,,,,
,,,,44.2481,0.0071,,,,,,,,,,,,,,
,,,,44.3809,0.008,,,,,,,,,,,,,,
,,,,44.5143,0.0089,,,,,,,,,,,,,,
,,,,44.6479,0.0096,,,,,,,,,,,,,,
,,,,44.7817,0.0101,,,,,,,,,,,,,,
,,,,44.9144,0.0106,,,,,,,,,,,,,,
,,,,45.0482,0.011,,,,,,,,,,,,,,
,,,,45.1815,0.0112,,,,,,,,,,,,,,
,,,,45.315,0.0111,,,,,,,,,,,,,,
,,,,45.4485,0.011,,,,,,,,,,,,,,
,,,,45.5815,0.0109,,,,,,,,,,,,,,
,,,,45.7153,0.0105,,,,,,,,,,,,,,
,,,,45.8483,0.0099,,,,,,,,,,,,,,
,,,,45.9822,0.0093,,,,,,,,,,,,,,
,,,,46.1159,0.0086,,,,,,,,,,,,,,
,,,,46.249,0.0078,,,,,,,,,,,,,,
,,,,46.3823,0.0067,,,,,,,,,,,,,,
,,,,46.5161,0.0057,,,,,,,,,,,,,,
,,,,46.6496,0.0047,,,,,,,,,,,,,,
,,,,46.7839,0.0034,,,,,,,,,,,,,,
,,,,46.9175,0.0022,,,,,,,,,,,,,,
,,,,47.0518,0.001,,,,,,,,,,,,,,
,,,,47.1865,-0.0002,,,,,,,,,,,,,,
,,,,47.3206,-0.0015,,,,,,,,,,,,,,
,,,,47.4552,-0.0029,,,,,,,,,,,,,,
,,,,47.59,-0.004,,,,,,,,,,,,,,
,,,,47.7247,-0.0051,,,,,,,,,,,,,,
,,,,47.859,-0.0062,,,,,,,,,,,,,,
,,,,47.9931,-0.0073,,,,,,,,,,,,,,
,,,,48.1281,-0.0082,,,,,,,,,,,,,,
,,,,48.2625,-0.0089,,,,,,,,,,,,,,
,,,,48.3969,-0.0096,,,,,,,,,,,,,,
,,,,48.5314,-0.0103,,,,,,,,,,,,,,
,,,,48.6665,-0.0107,,,,,,,,,,,,,,
,,,,48.8013,-0.0109,,,,,,,,,,,,,,
,,,,48.9361,-0.0112,,,,,,,,,,,,,,
,,,,49.0713,-0.0112,,,,,,,,,,,,,,
,,,,49.2061,-0.011,,,,,,,,,,,,,,
,,,,49.3412,-0.0107,,,,,,,,,,,,,,
,,,,49.4764,-0.0103,,,,,,,,,,,,,,
,,,,49.6117,-0.0099,,,,,,,,,,,,,,
,,,,49.7466,-0.0092,,,,,,,,,,,,,,
,,,,49.8816,-0.0083,,,,,,,,,,,,,,

